Compositional Automata Learning of Timed Synchronous Systems

Active model learning is a crucial technique for automatically constructing formal models of black-box timed systems. However, existing learning approaches typically construct a single monolithic automaton for a timed system with multiple synchronous components, obscuring its component structure and hindering component-level analysis. We propose a compositional learning approach that constructs a deterministic real-time automaton (RTA) for each component with access only to the target system as a whole. Upon termination, the learned RTAs form a network that exhibits exactly the same timed behaviors as the target system. Within the respective resource limits, our implementation terminates successfully on 213 of the 240 (88.8%) randomly generated benchmark instances and all six adapted case-study benchmarks, and requires less learning time than monolithic approaches on some instances.

==> Figures/random_cactus_CL.dat <==
time solved
0.005 0
0.114 1
0.117 2
0.136 3
0.153 4
0.155 5
0.157 6
0.188 7
0.192 8
0.208 9
0.223 10
0.241 11
0.252 12
0.263 13
0.267 14
0.269 15
0.279 16
0.307 17
0.314 18
0.319 19
0.326 20
0.339 21
0.342 22
0.346 23
0.359 24
0.360 25
0.363 26
0.368 27
0.372 28
0.384 29
0.385 30
0.396 31
0.397 32
0.409 33
0.411 34
0.411 35
0.418 36
0.422 37
0.429 38
0.442 39
0.480 40
0.483 41
0.510 42
0.510 43
0.518 44
0.537 45
0.538 46
0.539 47
0.577 48
0.596 49
0.604 50
0.609 51
0.612 52
0.629 53
0.635 54
0.647 55
0.662 56
0.667 57
0.694 58
0.703 59
0.712 60
0.713 61
0.725 62
0.732 63
0.750 64
0.759 65
0.778 66
0.785 67
0.809 68
0.836 69
0.889 70
0.897 71
0.939 72
0.940 73
0.963 74
0.971 75
0.973 76
0.976 77
1.014 78
1.057 79
1.101 80
1.123 81
1.143 82
1.234 83
1.240 84
1.256 85
1.271 86
1.275 87
1.297 88
1.311 89
1.335 90
1.433 91
1.444 92
1.518 93
1.521 94
1.600 95
1.622 96
1.767 97
1.768 98
1.775 99
1.783 100
1.792 101
1.837 102
1.850 103
1.899 104
2.115 105
2.283 106
2.415 107
2.485 108
2.490 109
2.508 110
2.562 111
2.591 112
2.741 113
2.832 114
2.881 115
2.907 116
3.037 117
3.155 118
3.166 119
3.177 120
3.186 121
3.361 122
3.371 123
3.387 124
3.399 125
3.497 126
3.597 127
3.603 128
3.629 129
3.884 130
4.020 131
4.165 132
4.294 133
4.301 134
4.400 135
4.816 136
4.841 137
4.953 138
5.330 139
5.513 140
5.758 141
5.821 142
5.871 143
5.961 144
5.964 145
6.191 146
6.200 147
6.286 148
6.829 149
6.940 150
7.203 151
7.333 152
7.409 153
7.491 154
7.603 155
8.188 156
8.521 157
8.530 158
8.785 159
9.016 160
9.277 161
9.478 162
9.587 163
9.720 164
9.954 165
10.026 166
10.205 167
11.585 168
11.929 169
12.455 170
13.477 171
13.672 172
14.176 173
15.032 174
16.623 175
18.340 176
20.214 177
22.755 178
23.044 179
23.496 180
26.377 181
30.207 182
35.262 183
41.356 184
45.478 185
45.698 186
53.015 187
53.192 188
64.111 189
66.893 190
82.284 191
92.361 192
95.052 193
106.532 194
110.603 195
116.039 196
138.996 197
145.407 198
146.891 199
151.744 200
154.375 201
162.710 202
171.261 203
189.679 204
190.624 205
196.684 206
199.247 207
203.687 208
204.106 209
221.803 210
240.671 211
264.698 212
284.706 213
300.000 213


==> Figures/random_cactus_TCT.dat <==
time solved
0.005 0
0.008 1
0.064 2
0.080 3
0.081 4
0.087 5
0.091 6
0.115 7
0.119 8
0.139 9
0.139 10
0.149 11
0.151 12
0.153 13
0.167 14
0.168 15
0.194 16
0.201 17
0.209 18
0.229 19
0.245 20
0.252 21
0.268 22
0.274 23
0.275 24
0.279 25
0.289 26
0.293 27
0.297 28
0.298 29
0.300 30
0.347 31
0.361 32
0.408 33
0.439 34
0.449 35
0.454 36
0.455 37
0.469 38
0.491 39
0.508 40
0.575 41
0.585 42
0.622 43
0.671 44
0.684 45
0.692 46
0.723 47
0.731 48
0.735 49
0.791 50
0.815 51
0.838 52
0.918 53
0.922 54
0.935 55
0.955 56
1.020 57
1.078 58
1.085 59
1.131 60
1.258 61
1.274 62
1.290 63
1.483 64
1.501 65
1.561 66
1.586 67
1.606 68
1.654 69
1.663 70
1.773 71
1.798 72
1.805 73
1.908 74
1.974 75
2.107 76
2.359 77
2.400 78
2.599 79
2.741 80
2.758 81
2.805 82
2.810 83
3.070 84
3.150 85
3.287 86
3.368 87
3.451 88
3.460 89
3.605 90
3.663 91
3.734 92
3.740 93
3.843 94
3.921 95
4.093 96
4.102 97
4.126 98
4.154 99
4.200 100
4.378 101
4.663 102
5.006 103
5.027 104
5.477 105
5.496 106
6.239 107
6.252 108
6.264 109
6.331 110
6.394 111
6.511 112
6.547 113
6.621 114
7.000 115
7.008 116
7.145 117
7.268 118
7.721 119
7.842 120
8.287 121
8.883 122
8.931 123
9.722 124
9.794 125
10.446 126
10.520 127
10.923 128
11.597 129
13.552 130
13.559 131
15.083 132
15.572 133
15.818 134
18.160 135
19.210 136
19.720 137
21.525 138
21.565 139
22.279 140
23.820 141
24.025 142
24.538 143
30.595 144
31.518 145
31.910 146
31.998 147
33.649 148
34.860 149
36.727 150
42.865 151
46.864 152
47.242 153
50.045 154
52.194 155
56.482 156
59.807 157
71.899 158
72.168 159
74.794 160
76.793 161
80.256 162
81.417 163
88.228 164
93.289 165
96.781 166
119.176 167
124.755 168
126.348 169
139.962 170
198.298 171
221.828 172
228.102 173
255.883 174
287.553 175
300.000 175


==> Figures/random_cactus_TOT.dat <==
time solved
0.005 0
0.025 1
0.069 2
0.087 3
0.092 4
0.097 5
0.102 6
0.109 7
0.121 8
0.144 9
0.145 10
0.164 11
0.172 12
0.175 13
0.180 14
0.211 15
0.234 16
0.256 17
0.272 18
0.301 19
0.322 20
0.324 21
0.330 22
0.378 23
0.433 24
0.446 25
0.462 26
0.468 27
0.480 28
0.509 29
0.526 30
0.606 31
0.652 32
0.660 33
0.704 34
0.820 35
0.919 36
0.922 37
0.981 38
0.996 39
1.090 40
1.129 41
1.391 42
1.418 43
1.461 44
1.474 45
1.611 46
1.827 47
1.956 48
2.087 49
2.552 50
2.903 51
3.363 52
3.468 53
3.552 54
3.824 55
3.906 56
4.193 57
4.835 58
5.016 59
5.602 60
5.618 61
6.261 62
6.333 63
6.946 64
7.921 65
8.034 66
9.489 67
10.138 68
14.312 69
15.048 70
15.064 71
22.875 72
23.333 73
28.068 74
29.643 75
29.655 76
36.853 77
39.879 78
39.892 79
45.325 80
56.401 81
75.639 82
81.850 83
90.599 84
162.054 85
186.471 86
199.657 87
201.352 88
214.779 89
300.000 89


==> Figures/random_query_ratios_CL_TCT.dat <==
mq_ratio eq_ratio
0.14007782 0.39393939
5.37309645 1.31034483
0.12264151 0.36666667
0.59259259 0.72727273
0.05841121 0.11904762
0.23333333 1.00000000
0.11019930 0.17857143
0.24235902 0.18181818
2.51636905 0.72000000
0.03547672 0.23333333
4.81100478 1.22222222
0.58666667 0.48148148
0.39603960 0.81818182
0.60377358 1.16666667
0.19642857 0.38095238
0.11368421 0.21428571
0.31152648 0.27692308
1.03167421 0.76470588
0.07174393 0.26785714
0.03884235 0.11904762
0.22115385 0.24242424
0.62068966 0.58333333
0.55932203 0.72727273
0.57142857 1.33333333
0.14705882 1.00000000
0.66666667 2.00000000
2.35398230 1.11764706
0.46428571 1.00000000
4.05228758 1.36363636
0.18263091 0.20000000
0.76800000 0.39189189
0.40611961 0.48780488
0.45945946 0.64285714
3.87195122 1.20000000
0.93670886 1.00000000
3.58031088 1.00000000
0.52380952 0.80000000
0.13124471 0.27027027
0.49466019 0.32710280
1.10000000 1.00000000
0.03944020 0.16981132
1.70059880 0.80000000
2.67388759 0.72727273
4.00000000 1.70000000
6.73043478 2.62500000
1.21739130 1.40000000
4.53280840 0.79166667
3.00000000 1.11764706
0.18625100 0.26966292
0.80267559 0.50000000
0.11834320 0.32608696
2.31000000 0.93750000
2.20638540 0.63157895
0.22039474 0.38888889
0.13956550 0.15315315
3.26993865 1.31250000
1.15531335 0.88888889
1.34075724 0.79310345
0.19474836 0.26190476
0.09662289 0.23529412
2.45702730 0.57142857
0.03908356 0.11111111
0.70014144 0.38297872
0.23636364 0.26241135
0.01995395 0.09782609
1.37694013 0.53846154
1.69931973 0.53333333
0.70000000 1.00000000
0.28404669 0.45000000
0.37570621 0.35135135
0.24795640 0.44827586
1.86206897 0.94444444
0.12107789 0.15204678
0.03814262 0.19230769
0.48198198 0.94444444
1.30263158 1.16666667
0.30608696 0.26436782
2.52173913 1.37500000
0.28763040 0.44444444
0.10758886 0.33333333
0.81250000 1.00000000
2.16831683 1.16666667
0.46411734 0.31168831
1.25000000 1.14285714
3.16809422 1.15625000
0.14755733 0.15277778
0.67307692 1.10000000
0.08981380 0.22641509
0.13610315 0.31081081
0.16853933 0.20000000
0.20276873 0.27272727
0.93750000 1.25000000
1.45800525 0.78125000
0.40336134 0.88888889
0.05061560 0.29166667
0.45246801 0.39285714
0.58804832 0.54838710
1.00793651 1.10000000
1.26627219 0.90476190
0.65789474 1.14285714
1.02380952 1.00000000
0.06646154 0.09090909
0.82758621 1.00000000
0.20723684 0.32857143
0.06471390 0.16494845
0.08247423 0.38709677
0.15371389 0.14572864
0.03359173 0.17647059
0.05861869 0.13675214
0.26897844 0.23809524
0.43055556 1.57142857
0.52040816 1.00000000
1.41013072 0.64864865
0.03217287 0.10989011
0.08860320 0.12429379
2.91458733 0.55882353
0.61355311 0.33333333
1.17003041 0.22983871
0.02826710 0.10322581
0.11519903 0.17241379
0.14606742 1.00000000
0.02527076 0.18367347
0.38401328 0.13818182
0.57812500 1.14285714
16.18803419 1.69090909
0.09973753 0.22388060
0.35135135 1.00000000
0.07419065 0.09826590
0.14705882 0.25000000
0.00503979 0.04326923
0.04938272 0.12213740
0.46428571 1.00000000
0.06451613 0.54545455
9.06175299 2.42857143
0.72822300 0.68750000
0.53452685 0.53125000
0.72471910 1.05555556
0.14893617 0.66666667
0.04128440 0.14492754
0.54779412 0.60000000
0.90909091 1.14285714
0.16589625 0.16901408
0.15457413 0.20930233
1.49600000 1.10000000
0.17039587 0.36363636
1.36923077 1.28571429
0.88161209 0.44642857
0.10221923 0.17000000
1.24848943 0.48623853
0.84615385 1.14285714
0.05169231 0.10377358
0.10308601 0.15315315
1.60804769 0.54237288
0.42045455 0.35897436
0.09936865 0.15503876
3.31256713 0.89583333
1.47486034 0.82352941
0.19961240 0.15094340
1.82905983 0.76923077
1.38461538 1.28571429
0.89956332 0.61111111
1.81818182 1.33333333


==> Figures/random_query_ratios_CL_TOT.dat <==
mq_ratio eq_ratio
0.30000000 0.23636364
0.28415301 0.35483871
0.77777778 0.72727273
0.26923077 1.00000000
0.08743169 0.23333333
7.18214286 1.10000000
1.62962963 0.59090909
1.06666667 1.16666667
0.34591195 0.28571429
0.25174825 0.16216216
0.78125000 0.24000000
2.45161290 0.86666667
0.05875576 0.09345794
0.54761905 0.22535211
1.40000000 0.50000000
0.65131579 0.61538462
0.69841270 1.14285714
0.27777778 1.00000000
0.85714286 2.00000000
0.59090909 1.00000000
7.12643678 0.93750000
1.17241379 0.56250000
3.96875000 0.27692308
0.86046512 0.25000000
7.67777778 0.87500000
0.35483871 0.20000000
1.47368421 0.70000000
7.38034188 0.54285714
5.80555556 1.00000000
0.50432900 0.26373626
4.66666667 0.88235294
0.38068182 0.36842105
5.22549020 1.23529412
2.61728395 0.96000000
7.67772512 0.57142857
0.71625344 0.25517241
0.03823529 0.09278351
2.47817460 0.28235294
1.27272727 1.00000000
0.50694444 0.37500000
0.69270833 0.35135135
2.74576271 0.54838710
0.81060606 0.73913043
1.43478261 1.16666667
0.64825046 0.25842697
2.41666667 1.10000000
0.18855219 0.26923077
1.00000000 1.00000000
1.45833333 0.80000000
1.59090909 0.84615385
0.48275862 0.21568627
1.15384615 1.25000000
0.38709677 0.88888889
0.81818182 0.28947368
1.29370629 0.45333333
2.32608696 0.86363636
0.28248588 0.17391304
1.53571429 1.00000000
1.00000000 1.00000000
0.11111111 0.24000000
0.08904110 0.22222222
0.56666667 0.35714286
2.59939759 0.64864865
0.98529412 0.30769231
0.37231969 0.16393443
0.32500000 1.00000000
0.74000000 0.66666667
0.54166667 1.00000000
0.38461538 0.21153846
0.76470588 1.00000000
0.09876543 0.50000000
18.05158730 2.37209302
1.24404762 0.68750000
0.74642857 0.41463415
1.65384615 1.05555556
0.08805031 0.16216216
0.11009174 0.14492754
0.88690476 0.52173913
1.47058824 1.14285714
2.22619048 1.00000000
2.61764706 1.28571429
1.37500000 1.14285714
4.28000000 1.25000000
2.23913043 0.42307692
3.07692308 1.33333333

